Channel Covariance Estimation in Massive MIMO Frequency Division Duplex Systems

Channel covariance is emerging as a critical ingredient of the acquisition of instantaneous channel state information (CSI) in multi-user Massive MIMO systems operating in frequency division duplex (FDD) mode. In this context, channel reciprocity does not hold, and it is generally expected that covariance information about the downlink channel must be estimated and fed back by the user equipment (UE). As an alternative CSI acquisition technique, we propose to infer the downlink covariance based on the observed uplink covariance. This inference process relies on a dictionary of uplink/downlink covariance matrices, and on interpolation in the corresponding Riemannian space; once the dictionary is known, the estimation does not rely on any form of feedback from the UE. In this article, we present several variants of the interpolation method, and benchmark them through simulations.

==> mse_errors_autointerp_1828.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{1.00000,0.00000,1.00000}%
\definecolor{mycolor3}{rgb}{0.00000,1.00000,1.00000}%
%
\begin{tikzpicture}
\scriptsize

\begin{axis}[%
width=2in,
height=1.3in,
at={(1.558646in,0.7887in)},
scale only axis,
xmin=50,
xmax=500,
xlabel={Number of training covariances},
ymin=0,
ymax=9,
ylabel={MSE},
%title style={font=\bfseries},
%title={Mean Square Error of estimation},
axis x line*=bottom,
axis y line*=left,
legend style={at={(0.675291,0.37128)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=3.0pt]
  table[row sep=crcr]{%
50	49.29\\
100	66.14\\
150	66.94\\
300	59.95\\
500	55.81\\
};
\addlegendentry{Euclidean};

\addplot [color=mycolor2,solid,line width=3.0pt,mark=triangle,mark options={solid,rotate=180}]
  table[row sep=crcr]{%
50	1.39\\
100	6.72\\
150	8.44\\
300	6.52\\
500	5.11\\
};
\addlegendentry{Log-Euclidean};

\addplot [color=green,solid,line width=3.0pt,mark=+,mark options={solid}]
  table[row sep=crcr]{%
50	3.79\\
100     3.99\\
150	3.68\\
300	3.02\\
500	 2.50\\
};
\addlegendentry{Affine Invariant};

\addplot [color=mycolor3,dashed,line width=3.0pt]
  table[row sep=crcr]{%
50	4.25\\
100	4.25\\
150	4.25\\
300	4.25\\
500	4.25\\
};
\addlegendentry{No conversion};

\addplot [color=black,dotted,line width=3.0pt]
  table[row sep=crcr]{%
50	3.45\\
100	3.45\\
150	3.45\\
300	3.45\\
500	3.45\\
};
\addlegendentry{Spline};

\addplot [color=red,solid,line width=3.0pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
50	0.33\\
100	0.33\\
150	0.33\\
300	0.33\\
500	0.33\\
};
\addlegendentry{Perfect};

\end{axis}
\end{tikzpicture}%

% Autointerp
%  50 HPD distance eucl 45.813852 le 1.435044 invariant 61.316491 no conversion 4.242140 jordan 3.479726 perfect 0.332191
       %HPD distance eucl 47.304094 le 1.625304 invariant 56.813416 no conversion 4.256250 jordan 3.495836 perfect 0.331818
%       HPD distance eucl 48.578690 le 1.360222 invariant 135.442422 no conversion 4.243848 jordan 3.450375 perfect 0.331604
%       HPD distance eucl 44.777599 le 1.640011 invariant 176.582620 no conversion 4.297884 jordan 3.562399 perfect 0.332825

% 50 : HPD distance eucl 49.294917 le 1.390366 invariant 3.793316 no conversion 4.247015 jordan 3.415945 perfect 0.330793
%100  HPD distance eucl 66.141642 le 6.727916 invariant 3.987941 no conversion 4.222233 jordan 3.461518 perfect 0.331132
% 150 HPD distance eucl 66.935350 le 8.443307 invariant 3.675118 no conversion 4.256637 jordan 3.496580 perfect 0.330471
% 300 HPD distance eucl 59.954530 le 6.523050 invariant 3.021778 no conversion 4.273566 jordan 3.502853 perfect 0.331137
% 500 HPD distance eucl 55.818021 le 5.109109 invariant 2.499223 no conversion 4.223917 jordan 3.406227 perfect 0.331919


% Error with invariant
% 100 hPD distance eucl 70.586332 le 9.204579 invariant 316.416430 no conversion 4.249848 jordan 3.495838 perfect 0.331859
% 100HPD distance eucl 67.196154 le 6.319169 invariant 301.164623 no conversion 4.219928 jordan 3.415276 perfect 0.330507
% 150 HPD distance eucl 66.935350 le 8.443307 invariant 329.707001 no conversion 4.256637 jordan 3.496580 perfect 0.330471
% 300 HPD distance eucl 61.027178 le 7.056826 invariant 424.284694 no conversion 4.282467 jordan 3.460058 perfect 0.333282
% 500 

==> mse_errors_le_1828.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{1.00000,0.00000,1.00000}%
\definecolor{mycolor3}{rgb}{0.00000,1.00000,1.00000}%
%
\begin{tikzpicture}
\scriptsize

\begin{axis}[%
width=2in,
height=1.3in,
at={(1.558646in,0.7887in)},
scale only axis,
xmin=50,
xmax=500,
xlabel={Number of training covariances},
ymin=0,
ymax=9,
ylabel={MSE},
%title style={font=\bfseries},
%title={Mean Square Error of estimation},
axis x line*=bottom,
axis y line*=left,
legend style={at={(0.675291,0.37128)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=3.0pt]
  table[row sep=crcr]{%
50	1.79\\
100	1.43\\
150	1.28\\
300	1.04\\
500	0.92\\
};
\addlegendentry{Nearest Neighbor};

\addplot [color=mycolor2,solid,line width=3.0pt,mark=triangle,mark options={solid,rotate=180}]
  table[row sep=crcr]{%
50	1.39\\
100	6.72\\
150	8.44\\
300	6.52\\
500	5.11\\
};
\addlegendentry{Self interpolation};

\addplot [color=green,solid,line width=3.0pt,mark=+,mark options={solid}]
  table[row sep=crcr]{%
50	1.52\\
100	1.07\\
150	0.92\\
300	0.82\\
500	0.68\\
};
\addlegendentry{Kernel interpolation};

\addplot [color=mycolor3,dashed,line width=3.0pt]
  table[row sep=crcr]{%
50	4.3\\
100	4.3\\
150	4.3\\
300	4.3\\
500	4.3\\
};
\addlegendentry{No conversion};

\addplot [color=black,dotted,line width=3.0pt]
  table[row sep=crcr]{%
50	3.65\\
100	3.65\\
150	3.65\\
300	3.65\\
500	3.65\\
};
\addlegendentry{Spline};

\addplot [color=red,solid,line width=3.0pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
50	0.33\\
100	0.33\\
150	0.33\\
300	0.33\\
500	0.33\\
};
\addlegendentry{Perfect};

\end{axis}
\end{tikzpicture}%


% Nearest 
% 500 : HPD distance eucl 1.291832 le 0.919659 invariant 0.915045 no conversion 4.229794 jordan 3.549262 perfect 0.330929
% 300 HPD distance eucl 1.480174 le 1.040602 invariant 1.028500 no conversion 4.193696 jordan 3.547600 perfect 0.332324
% 150 HPD distance eucl 1.724318 le 1.280170 invariant 1.267546 no conversion 4.257062 jordan 3.375215 perfect 0.331289
% 100 HPD distance eucl 1.815040 le 1.429562 invariant 1.421344 no conversion 4.321235 jordan 3.535950 perfect 0.330120
% 50   HPD distance eucl 2.045814 le 1.792093 invariant 1.782657 no conversion 4.248213 jordan 3.337189 perfect 0.331626


